Don't go chasing artificial waterfalls: Simulating cascading failures in the power grid and the impact of artificial line-limit methods on results

Research into cascading failures in power-transmission networks requires detailed data on the capacity of individual transmission lines. However, these data are often unavailable to researchers. As a result, line limits are often modelled by assuming they are proportional to some average load. Little research exists, however, to support this assumption as being realistic. In this paper, we analyse the proportional-loading (PL) approach and compare it to two linear models that use voltage and initial power flow as variables. In conducting this modelling, we test the ability of artificial line limits to model true line limits, the damage done during an attack and the order in which edges are lost. we also test how accurately these methods rank the relative performance of different attack strategies. We find that the linear models are the top-performing method or close to the top in all tests. In comparison, the tolerance value that produces the best PL limits changes depending on the test. The PL approach was a particularly poor fit when the line tolerance was less than two, which is the most commonly used value range in cascading-failure research. We also find indications that the accuracy of modelling line limits does not indicate how well a model will represent grid collapse. In addition, we find evidence that the network's topology can be used to estimate the system's true mean loading. The findings of this paper provide an understanding of the weaknesses of the PL approach and offer an alternative method of line-limit modelling.

==> Figures/ModCoeffs.txt <==
% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Wed Aug  7 07:21:52 2019
\begin{table}[ht]
\centering
\begin{tabular}{rlrr}
  \hline
 & Coefficients & PF \& Voltage Model & PF Model \\ 
  \hline
1 & Intercept & 2.30 & 2.71 \\ 
  2 & PF (in 1000s) & 2.46 & 7.57 \\ 
  3 & Voltage 275 & 0.68 &  \\ 
  4 & Voltage 400 & 1.00 &  \\ 
   \hline
\end{tabular}
\caption{Mean model coefficients from 10-fold cross-validation} 
\label{tab:ModCoeffs}
\end{table}


==> Figures/ModError.txt <==
% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Wed Aug  7 07:21:51 2019
\begin{table}[ht]
\centering
\begin{tabular}{rlrrr}
  \hline
 & Model & Rsq & RMSE & MAPE \\ 
  \hline
1 & Volt Power-Flow & 0.64 & 1037.14 & 0.43 \\ 
  2 & Power-Flow & 0.13 & 4446.96 & 1.07 \\ 
   \hline
\end{tabular}
\caption{Accuracy of modelling line-limits} 
\label{tab:ModError}
\end{table}

